Consilience for Verifier-Free Test-Time Scaling

Test-time scaling often uses an external verifier, such as compilers and test cases in coding or trained value functions in robotics applications, to obtain high-quality rollouts. Verifier-free test-time scaling (or VF-TTS) is gaining extensive attention as a mechanism to enhance Large Language Model (LLM) reasoning, primarily because we do not have access to such high-quality verifiers in many real-world applications. Among existing VF-TTS methods, confidence-based VF-TTS methods, which compute and rank rollouts solely by confidence, are particularly promising. Such methods introduce near-zero overhead for sample evaluation and require minimal access to internal model states, making the methods highly flexible across models and tasks. In this paper, we demonstrate a critical limitation of existing confidence-based VF-TTS methods by showing that such methods catastrophically break down on complex tasks. We observe a very interesting phenomenon: uniformly high confidence frequently indicates a failure to explore, favoring confidently wrong answers. To address this, our core insight is that robust cognitive search requires a specific confidence trajectory pattern: such methods perform exploratory branching at the beginning, as manifested by low initial confidence, and converge to a high final confidence solution. To implement this insight, we introduce consilience, a novel selection framework that explicitly evaluates the temporal asymmetry of confidence in reasoning. We operationalize this via a combinatorial metric that actively penalizes high initial confidence while strictly demanding final certainty. Extensive experiments covering both graduate-level mathematics problems and free-form code generation demonstrate that consilience effectively outperforms existing baselines, validating our novel perspective on completion confidence.

==> figures/data/alpha_pct_1.dat <==
alpha acc
-0 50.63
0.2 50.98
0.4 51.76
0.6 52.85
0.8 53.58
1 54.61
1.2 56.3
1.4 57.19
1.6 57.51
1.8 57.75
2 57.58
2.2 57.78
2.4 57.78
2.6 58.24
2.8 57.91
3 58.04
3.2 58.18
3.4 58.04
3.6 58.01
3.8 57.83
4 57.92
4.2 57.85
4.4 58.06
4.6 58.35
4.8 58.36
5 58.14
5.2 58.18
5.4 58.23
5.6 58.28
5.8 58.35
6 58.32
6.2 58.25
6.4 58.25
6.6 58.25
6.8 58.19
7 58.02
7.2 57.86
7.4 58.01
7.6 58.04
7.8 58.04
8 57.95


==> figures/data/alpha_pct_2.dat <==
alpha acc
-0 66.15
0.2 66.39
0.4 66.5
0.6 67.47
0.8 67.8
1 68.49
1.2 68.59
1.4 69.11
1.6 69.22
1.8 69.7
2 69.8
2.2 69.94
2.4 70.07
2.6 69.49
2.8 69.28
3 69.1
3.2 68.8
3.4 68.75
3.6 68.73
3.8 68.53
4 68.45
4.2 68.32
4.4 68.21
4.6 68
4.8 67.89
5 67.84
5.2 67.67
5.4 67.56
5.6 67.36
5.8 67.4
6 67.42
6.2 67.29
6.4 67.33
6.6 67.35
6.8 67.31
7 67.39
7.2 67.37
7.4 67.48
7.6 67.42
7.8 67.31
8 67.13


==> figures/data/alpha_pct_3.dat <==
alpha acc
0 68.43
0.2 70.23
0.4 74.42
0.6 73.92
0.8 73.87
1 73.25
1.2 72.33
1.4 73.63
1.6 73.87
1.8 74.37
2 76.93
2.2 76.37
2.4 79.82
2.6 79.82
2.8 77.57
3 77.55
3.2 77.58
3.4 77.58
3.6 77.63
3.8 77.7
4 77.05
4.2 77.05
4.4 77.03
4.6 77.03
4.8 76.2
5 76.2
5.2 76.18
5.4 76.18
5.6 76.62
5.8 76.5
6 76.5
6.2 76.7
6.4 76.78
6.6 76.83
6.8 76.83
7 76.82
7.2 76.83
7.4 76.83
7.6 76.82
7.8 76.8
8 76.73


==> figures/data/alpha_pct_4.dat <==
alpha acc
0 71.06
0.2 71.89
0.4 72.15
0.6 72.02
0.8 72.61
1 72.42
1.2 71.82
1.4 72.66
1.6 72.18
1.8 72.35
2 72.48
2.2 72.19
2.4 72.28
2.6 72.07
2.8 72.53
3 72.86
3.2 72.9
3.4 72.89
3.6 72.99
3.8 73.01
4 72.91
4.2 72.96
4.4 72.64
4.6 72.54
4.8 72.46
5 72.48
5.2 72.45
5.4 72.59
5.6 72.48
5.8 72.41
6 72.39
6.2 72.44
6.4 72.44
6.6 72.3
6.8 72.26
7 72.32
7.2 72.33
7.4 72.4
7.6 72.28
7.8 72.28
8 72.3


==> figures/data/alpha_tok_1.dat <==
alpha acc
-0 55.26
0.2 58.63
0.4 60.74
0.6 60.37
0.8 60.43
1 60.29
1.2 59.61
1.4 59.55
1.6 59.34
1.8 59.55
2 59.67
2.2 59.65
2.4 59.65
2.6 59.52
2.8 59.27
3 59.25
3.2 59.33
3.4 59.27
3.6 59.25
3.8 59.08
4 58.99
4.2 59.01
4.4 59.06
4.6 58.91
4.8 58.83
5 58.94
5.2 58.83
5.4 58.85
5.6 58.79
5.8 58.54
6 58.63
6.2 58.59
6.4 58.32
6.6 58.36
6.8 58.52
7 58.49
7.2 58.49
7.4 58.34
7.6 58.26
7.8 58.24
8 58.07


==> figures/data/alpha_tok_2.dat <==
alpha acc
-0 69.87
0.2 71.29
0.4 71.65
0.6 71.12
0.8 71.57
1 70.08
1.2 69.9
1.4 69.79
1.6 69.71
1.8 69.17
2 69.04
2.2 68.87
2.4 68.18
2.6 67.97
2.8 67.69
3 67.71
3.2 67.83
3.4 67.79
3.6 67.45
3.8 67.34
4 67.35
4.2 67.21
4.4 67.07
4.6 66.88
4.8 66.7
5 66.68
5.2 66.5
5.4 66.51
5.6 66.49
5.8 66.28
6 66.42
6.2 66.26
6.4 65.96
6.6 66.05
6.8 65.88
7 65.73
7.2 65.67
7.4 65.65
7.6 65.7
7.8 65.65
8 65.54


==> figures/data/alpha_tok_3.dat <==
alpha acc
0 74.17
0.2 75.73
0.4 79.33
0.6 81.4
0.8 81.77
1 81.27
1.2 81.27
1.4 80.28
1.6 80.57
1.8 80.35
2 80.65
2.2 80.48
2.4 80.13
2.6 80.52
2.8 79.93
3 79.97
3.2 78.4
3.4 77.82
3.6 77.82
3.8 78.05
4 78.17
4.2 78.72
4.4 78.42
4.6 78.47
4.8 78.48
5 78.48
5.2 78.47
5.4 81.58
5.6 81.58
5.8 81.93
6 81.93
6.2 81.88
6.6 81.88
6.8 81.92
7.2 81.92
7.4 81.88
7.6 81.83
7.8 81.83
8 81.82


==> figures/data/alpha_tok_4.dat <==
alpha acc
0 73.17
0.2 72.29
0.4 71.65
0.6 71.7
0.8 72.25
1 72.14
1.2 72.6
1.4 72.41
1.6 72.49
1.8 72.06
2 72.58
2.2 72.74
2.4 72.86
2.6 73.48
2.8 73.54
3 73.27
3.2 73.3
3.4 73.1
3.6 73.09
3.8 73.21
4 73.65
4.2 73.64
4.4 73.63
4.6 73.67
4.8 73.67
5 73.82
5.2 73.82
5.4 73.59
5.6 73.31
5.8 73.38
6 73.38
6.2 73.15
6.4 73.21
6.6 73.21
6.8 73.14
7 73.18
7.2 73.21
7.4 73.22
7.6 73.19
7.8 73.24
8 73.11


==> figures/data/case_trace.dat <==
token mean cons
0 5.33 5.33
2 6.04 6.04
4 6.93 6.93
6 7.63 7.63
8 8.26 8.26
10 8.99 8.99
12 9.55 9.55
14 10.18 10.18
16 10.85 10.85
18 11.33 11.33
20 12.01 12.01
22 12.61 12.61
24 12.46 12.46
26 12.44 12.44
28 12.45 12.45
30 12.77 12.77
32 12.87 12.87
34 12.96 12.96
36 13 13
38 12.91 12.91
40 12.76 12.76
42 12.8 12.8
44 12.6 12.6
46 12.32 12.32
48 12.28 12.28
50 12.14 12.14
52 12.22 12.22
54 12.18 12.18
56 12.21 12.21
58 12.28 12.28
60 12.49 12.49
62 12.19 12.19
64 12.85 12.85
66 13.06 13.06
68 12.95 12.95
70 12.95 12.95
72 13.04 13.04
74 13.05 13.05
76 13.29 13.27
78 13.64 13.63
80 13.99 13.98
82 13.97 13.97
84 14.17 14.17
86 14.22 14.22
88 14.12 14.11
90 14.27 14.26
92 13.85 13.84
94 13.77 13.77
96 13.58 13.57
98 13.45 13.7
100 12.91 13.25
102 12.69 13.04
104 12.04 12.35
106 11.67 12.31
108 11.25 12.36
110 11.02 12.05
112 10.83 11.54
114 10.62 11.12
116 10.19 10.51
118 9.72 10.01
120 9.58 9.8
122 9.55 9.68
124 9.31 9.45
126 9.11 9.15
128 9 9.1
130 9.09 8.85
132 9.1 8.88
134 9.44 8.61
136 9.49 8.65
138 9.69 8.5
140 9.72 8.54
142 9.77 8.77
144 9.63 8.99
146 9.77 9.22
148 9.9 9.17
150 9.78 9.12
152 9.94 9.16
154 9.73 9.09
156 9.7 9.11
158 9.74 9.1
160 9.37 8.96
162 9.26 8.86
164 9.2 8.63
166 9.32 8.64
168 9.76 8.75
170 9.41 8.99
172 9.86 9.05
174 9.6 9.11
176 9.3 9
178 9.19 8.75
180 9.66 8.6
182 9.77 8.4
184 10.1 8.42
186 10.09 7.85
188 10.59 7.69
190 10.84 7.84
192 10.64 8.11
194 10.63 8.28
196 10.61 8.53
198 10.39 8.96
200 10.29 8.88
202 10.32 8.49
204 10.22 8.67
206 10.54 8.8
208 9.89 8.71
210 10 8.81
212 9.83 8.76
214 9.97 8.97
216 10.2 8.86
218 10.16 8.97
220 9.8 9
222 9.66 9.25
224 9.47 9.32
226 9.22 9.44
228 8.61 9.46
230 8.43 9.42
232 8.62 9.52
234 9 9.35
236 9.12 9.18
238 9.36 8.88
240 9.44 8.79
242 9.35 9
244 9.35 9.07
246 9.03 9.32
248 9.03 9.32
250 8.98 9.01
252 8.61 8.98
254 8.33 8.77
256 8.41 8.73
258 8.33 8.94
260 8.23 8.8
262 8.28 8.58
264 8.66 8.63
266 8.57 8.37
268 8.62 8.36
270 8.41 8.14
272 8.08 7.94
274 7.78 7.92
276 7.94 7.92
278 8 7.75
280 7.98 7.89
282 7.6 7.88
284 7.7 7.77
286 7.74 7.49
288 7.96 7.3
290 7.67 7.24
292 7.87 7.12
294 8.08 7.39
296 8.22 7.74
298 8.42 7.6
300 8.47 7.97
302 8.37 8.06
304 8.18 7.68
306 8.56 7.68
308 8.67 7.65
310 8.82 7.97
312 8.85 7.98
314 9.15 8.04
316 8.77 8.27
318 8.54 8.41
320 8.64 8.19
322 8.87 8.27
324 8.63 8.08
326 8.93 8.32
328 8.97 8.43
330 9.21 8.53
332 9.49 8.55
334 9.38 8.27
336 9.01 7.82
338 9.1 7.49
340 8.89 7.06
342 8.97 7.13
344 8.73 7.18
346 8.8 7.19
348 8.92 7.01
350 8.8 6.68
352 8.63 6.52
354 8.15 6.55
356 7.98 6.51
358 7.89 6.64
360 7.72 7.14
362 7.56 7.22
364 7.54 7.08
366 7 6.72
368 7.22 6.61
370 7.49 6.47
372 7.4 6.54
374 7.16 6.8
376 7.47 6.76
378 7.12 6.85
380 7.23 6.82
382 7.04 6.64
384 6.94 6.58
386 6.73 6.68
388 6.75 6.73
390 6.92 6.97
392 6.88 6.89
394 6.84 7.1
396 6.87 7.3
398 7.12 7.29
400 7.14 7.48
402 7.13 7.54
404 7.27 7.88
406 7.35 8.43
408 7.26 8.74
410 6.95 9.09
412 6.68 9.47
414 7.02 9.71
416 6.89 10.02
418 6.73 10.18
420 6.51 10.19
422 6.74 10.01
424 6.71 10.05
426 6.58 9.89
428 6.49 10.03
430 6.22 9.88
432 6.29 10.18
434 6.62 10.1
436 6.57 9.68
438 6.41 9.16
440 6.6 8.48
442 6.97 8.18
444 6.74 8.07
446 6.74 7.65
448 6.57 7.25
450 6.5 6.84
452 6.26 6.41
454 5.95 6.11
456 5.83 5.9
458 6.05 5.93
460 6.28 6.18
462 6.19 6.21
464 6.65 6.16
466 7.12 6.5
468 7.15 6.55
470 7.46 6.45
472 7.61 6.33
474 7.88 6.09
476 8.3 6.05
478 8.44 6.2
480 8.57 6.2
482 8.61 6.12
484 9.22 5.91
486 9.61 5.88
488 9.64 5.91
490 9.91 5.8
492 10.51 5.91
494 10.94 5.82
496 11.32 5.72
498 11.72 5.6
500 11.85 5.64
502 12.18 5.76
504 12.39 5.89
506 12.48 5.77
508 12.78 5.81
510 12.97 5.79
512 13.16 5.81
514 13.08 5.81
516 13.25 5.9
518 13.67 5.84
520 13.98 6.05
522 14.13 6.08
524 13.91 6.31
526 13.61 6.32
528 13.57 6.19
530 13.51 6.19
532 13.3 5.98
534 13.07 5.85
536 12.83 5.81
538 12.8 5.73
540 13.02 5.5
542 12.72 5.63
544 12.39 5.35
546 12.02 5.23
548 11.97 4.95
550 11.94 5.17
552 12.03 5.14
554 12.16 5.17
556 12.03 5.17
558 11.91 5.11
560 11.65 4.91
562 11.58 4.98
564 11.71 5
566 12.05 5.11
568 12.36 5.26
570 12.25 5.65
572 12.29 5.72
574 12.54 5.71
576 12.73 5.99
578 12.41 6.03
580 11.92 6.17
582 12.19 6.03
584 12.17 6.07
586 11.89 6.06
588 11.65 6.32
590 11.47 6.27
592 10.89 6.27
594 10.41 6.23
596 10.21 6.28
598 10.14 6.34
600 9.79 6.46
602 9.34 6.41
604 9.04 6.34
606 8.49 6.64
608 7.97 6.57
610 7.89 6.34
612 7.75 6.47
614 7.7 6.54
616 7.68 6.7
618 7.61 7.04
620 7.98 7.14
622 7.78 7.05
624 7.95 7.29
626 8.65 7.39
628 8.46 7.33
630 8.27 7.14
632 8.57 7.05
634 8.65 6.87
636 8.52 6.8
638 8.41 6.71
640 8.83 6.85
642 9.31 7.05
644 9.62 7.05
646 10.18 6.5
648 10.59 6.55
650 10.94 6.44
652 10.84 6.19
654 10.6 6.16
656 10.33 6.07
658 10.34 5.72
660 9.92 5.59
662 9.8 5.63
664 9.37 5.6
666 8.95 5.67
668 9.47 5.85
670 9.77 6.49
672 10.09 6.52
674 10.4 6.73
676 10.58 6.68
678 10.58 6.88
680 10.4 7.2
682 10.05 7.24
684 9.53 7.42
686 9.58 7.96
688 9.37 8.2
690 9.14 8.41
692 9.24 8.57
694 9.22 8.68
696 9.38 8.58
698 9.4 8.98
700 9.37 9.01
702 9.29 9.07
704 9.15 9.04
706 8.99 8.95
708 8.67 8.58
710 8.78 7.94
712 8.46 7.79
714 8.14 7.69
716 7.92 7.65
718 7.87 7.77
720 7.96 7.52
722 8.17 7.17
724 8.74 6.86
726 8.63 6.7
728 8.98 6.89
730 9.2 6.8
732 9.43 7.26
734 9.63 7.42
736 9.25 7.23
738 9.05 6.78
740 9.18 6.6
742 9.32 6.44
744 9.66 6.6
746 9.55 6.48
748 9.47 6.45
750 9.49 6.42
752 9.81 6.54
754 10.11 6.62
756 10.6 6.71
758 10.82 6.41
760 11.08 6.12
762 11.3 6.4
764 11.24 6.4
766 11.29 6.31
768 11.24 6.02
770 11.33 5.85
772 11.33 5.25
774 11.39 5.08
776 11.89 5.36
778 12.19 5.44
780 12.5 5.66
782 12.79 5.75
784 13.03 5.66
786 13.71 5.74
788 13.99 5.8
790 13.83 5.78
792 13.67 5.71
794 13.47 5.67
796 13.32 5.56
798 13.43 5.69
800 13.21 5.73
802 13.16 5.48
804 13.36 5.49
806 13.5 5.42
808 13.43 5.24
810 13.36 5.38
812 13.43 5.64
814 13.52 5.51
816 13.53 5.24
818 14 5.17
820 14.09 4.94
822 14.27 5.22
824 14.21 5.07
826 14.13 5.13
828 14.29 5.08
830 14.5 5.17
832 14.66 5.19
834 14.44 5.24
836 14.2 5.31
838 13.83 5.53
840 13.91 5.4
842 13.59 5.43
844 13.45 5.48
846 13.27 5.29
848 13.42 5.42
850 13.2 5.54
852 13.04 5.45
854 12.86 5.34
856 12.9 5.42
858 12.56 5.54
860 12.47 5.58
862 12.34 5.33
864 12.01 5.27
866 11.72 5.08
868 11.2 5.18
870 11.24 5.24
872 11.29 5.25
874 11.85 5.05
876 12.23 5.14
878 12.44 4.88
880 12.07 5.1
882 12.21 5.32
884 12.06 5.46
886 11.88 5.64
888 11.5 5.42
890 11.46 5.23
892 11.5 5.09
894 11.61 5.07
896 11.64 4.95
898 11.71 4.83
900 11.81 4.98
902 11.62 4.99
904 11.57 5.1
906 11.43 5.24
908 11.42 5.19
910 10.99 5.05
912 10.67 4.94
914 10.3 5.08
916 10.27 5.06
918 10.41 5.06
920 10.75 5.29
922 10.97 5.4
924 11.2 5.18
926 11.4 4.98
928 11.76 5.09
930 12.02 4.99
932 11.76 5.03
934 11.7 5.08
936 11.3 5.22
938 11.06 5.22
940 10.86 5.26
942 10.6 5.3
944 10.76 5.27
946 11.22 5.57
948 11.61 5.84
950 12.12 6.14
952 12.29 6.17
954 12.38 6.13
956 12.45 6.08
958 12.32 6.04
960 12.47 5.6
962 12.39 5.29
964 12.18 5.67
966 12.07 5.66
968 11.85 5.73
970 11.7 5.9
972 11.96 6.06
974 11.93 6.34
976 11.91 6.59
978 11.87 6.83
980 11.89 6.54
982 12.23 6.51
984 12.48 6.41
986 12.27 6.21
988 11.72 5.89
990 11.41 5.78
992 11.48 5.86
994 11.44 5.82
996 11.33 5.94
998 11.13 5.94
1000 10.58 5.94
1002 10.22 6.12
1004 9.84 5.96
1006 9.46 6.07
1008 9.08 6.27
1010 9.21 6.59
1012 9.31 6.48
1014 9.4 6.15
1016 9.77 5.95
1018 10.13 5.71
1020 10.46 5.71
1022 10.65 5.59
1024 10.71 5.68
1026 10.93 5.61
1028 11.52 5.6
1030 11.68 5.58
1032 11.81 5.6
1034 11.98 5.91
1036 12.13 5.89
1038 12.36 6.49
1040 12.8 6.99
1042 13.23 6.89
1044 13.67 6.58
1046 14.24 6.52
1048 14.8 6.19
1050 14.75 5.82
1052 14.8 5.7
1054 14.4 5.96
1056 14.07 6.26
1058 13.95 6.86
1060 13.58 6.84
1062 13.45 7.11
1064 13.29 7.5
1066 13.25 7.82
1068 13.28 8.05
1070 13.34 8.17
1072 13.19 8.31
1074 13.07 8.3
1076 12.81 8.45
1078 12.97 7.9
1080 13.08 7.87
1082 13.13 8.21
1084 13.16 8.46
1086 13.01 8.49
1088 12.83 8.48
1090 12.54 8.46
1092 12.32 8.45
1094 12.54 8.18
1096 12.73 7.84
1098 12.49 7.32
1100 12.78 7.35
1102 12.67 7.17
1104 12.61 6.99
1106 12.73 6.59
1108 12.86 6.27
1110 13.03 6.21
1112 13.12 6.06
1114 13.09 5.75
1116 13.18 5.41
1118 12.62 5.38
1120 12.22 5.09
1122 11.71 4.89
1124 11.2 4.75
1126 10.74 4.71
1128 10.49 4.7
1130 10.76 4.59
1132 10.43 4.61
1134 10.46 4.86
1136 10.06 4.69
1138 9.95 4.65
1140 9.45 4.79
1142 9.18 4.66
1144 9.1 4.47
1146 8.7 4.43
1148 8.53 4.55
1150 8.38 4.52
1152 8.18 4.45
1154 8.07 4.69
1156 8.04 4.63
1158 8.2 4.62
1160 8.48 4.45
1162 8.96 4.29
1164 9.44 4.45
1166 9.92 4.53
1168 10.22 4.57
1170 10.19 4.76
1172 10.28 4.85
1174 10.08 4.7
1176 10.04 4.68
1178 9.93 4.61
1180 9.87 4.48
1182 9.75 4.6
1184 9.84 4.58
1186 10.05 4.52
1188 9.56 4.45
1190 9.07 4.45
1192 8.86 4.64
1194 8.75 4.66
1196 8.29 4.62
1198 8.1 4.67
1200 7.56 4.77
1202 6.95 4.62
1204 6.51 4.52
1206 6.2 4.51
1208 5.88 4.47
1210 5.75 4.47
1212 5.72 4.34
1214 6.22 4.23
1216 6.67 4.26
1218 7.23 4.24
1220 7.79 4.25
1222 8.35 4.29
1224 8.74 4.22
1226 8.88 4.24
1228 9.36 4.46
1230 9.77 4.42
1232 10.23 4.25
1234 10.56 3.94
1236 11.1 3.97
1238 11.58 3.99
1240 12.15 4.04
1242 12.66 4.1
1244 13.15 4.03
1246 13.52 4.08
1248 14.12 4.1
1250 14.41 4.16
1252 14.77 4.16
1254 14.59 4.35
1256 14.68 4.42
1258 14.62 4.45
1260 14.73 4.44
1262 14.65 4.33
1264 14.45 4.31
1266 14.46 4.72
1268 14.6 4.63
1270 14.75 4.69
1272 14.67 4.87
1274 14.77 4.91
1276 14.82 5.02
1278 14.8 4.94
1280 14.95 4.91
1282 15.09 5.13
1284 15.05 5.08
1286 15.03 5
1288 14.95 5.07
1290 15.04 4.83
1292 15.16 4.93
1294 15.19 4.73
1296 15.09 4.69
1298 14.94 4.84
1300 14.72 4.9
1302 14.61 4.89
1304 14.59 4.98
1306 14.56 4.63
1308 14.42 4.48
1310 14.33 4.31
1312 14.34 4.13
1314 14.09 4.19
1316 14.09 4.29
1318 13.9 4.27
1320 13.6 4.25
1322 13.48 4.04
1324 13.56 4.03
1326 13.63 4.01
1328 13.52 4.02
1330 13.2 4.16
1332 13.04 4.41
1334 13.04 4.48
1336 13.23 4.55
1338 13.53 4.57
1340 13.51 4.79
1342 13.47 5.06
1344 13.2 5.36
1346 13.02 5.92
1348 13.03 6.03
1350 12.76 6.3
1352 12.63 6.56
1354 12.67 6.61
1356 12.41 6.53
1358 12.62 6.67
1360 12.67 6.59
1362 12.62 6.52
1364 12.43 6.66
1366 12.05 6.75
1368 11.8 6.78
1370 11.66 6.67
1372 11.51 6.33
1374 11.22 6.45
1376 10.92 6.39
1378 10.82 6.21
1380 10.93 6.12
1382 11.16 6.12
1384 11.48 5.94
1386 11.73 5.78
1388 11.76 5.85
1390 12.03 5.52
1392 12.13 5.47
1394 12.14 5.59
1396 12.27 6.02
1398 12.1 6.05
1400 12.15 6.65
1402 12.23 7.06
1404 12.39 6.95
1406 12.69 7.01
1408 12.96 7.12
1410 13.37 7.36
1412 13.58 7.7
1414 13.95 7.96
1416 14.2 8.42
1418 14.08 8.84
1420 13.96 8.7
1422 13.77 8.45
1424 13.68 8.37
1426 13.32 7.87
1428 13.12 7.68
1430 12.92 7.64
1432 12.79 7.47
1434 12.73 7.69
1436 12.59 7.13
1438 12.67 7.09
1440 12.66 6.48
1442 12.46 6.26
1444 12.16 6.44
1446 12.14 6.3
1448 12.1 6.16
1450 11.92 5.96
1452 11.94 5.74
1454 11.73 5.28
1456 11.41 4.78
1458 11.23 4.43
1460 11.29 4.48
1462 11.49 4.46
1464 11.5 4.34
1466 11.75 4.48
1468 11.99 4.62
1470 12.32 4.76
1472 12.51 4.77
1474 12.74 4.64
1476 12.98 4.92
1478 13.06 4.8
1480 13.09 4.79
1482 13.37 4.8
1484 13.63 4.91
1486 13.67 5.09
1488 13.74 5.22
1490 13.88 5.18
1492 13.96 5.08
1494 14.08 5.18
1496 14.38 5.3
1498 14.65 5.37
1500 14.63 5.29
1502 14.58 5.27
1504 14.4 5.42
1506 14.36 5.29
1508 14.14 5.19
1510 13.91 5.09
1512 13.96 5.08
1514 13.92 4.7
1516 13.93 4.45
1518 13.94 4.53
1520 13.95 4.68
1522 13.86 4.49
1524 13.76 4.27
1526 13.59 4.16
1528 13.69 4.06
1530 13.82 3.99
1532 13.91 4.21
1534 13.98 4.16
1536 14.03 3.98
1538 13.98 3.93
1540 13.95 4.04
1542 13.88 4.15
1544 13.9 3.99
1546 13.7 4.23
1548 13.75 4.23
1550 13.58 4.32
1552 13.48 4.36
1554 13.34 4.42
1556 13.32 4.65
1558 13.17 4.57
1560 13.07 4.52
1562 12.91 4.52
1564 12.98 4.69
1566 13.08 4.95
1568 13.02 5.44
1570 12.75 5.47
1572 12.47 5.24
1574 12.53 5.33
1576 12.68 5.43
1578 12.93 5.62
1580 13.1 5.54
1582 13.14 5.9
1584 13.2 6.29
1586 13.29 6.33
1588 13.46 6.33
1590 13.73 6.29
1592 13.6 6.38
1594 13.58 6.61
1596 13.19 6.57
1598 12.77 6.53
1600 12.45 6.5
1602 12.04 6.69
1604 11.45 6.51
1606 11.3 6.16
1608 10.83 5.56
1610 10.61 5.69
1612 10.3 5.97
1614 9.67 6.08
1616 9.03 6.36
1618 8.71 6.46
1620 8.48 6.58
1622 8.38 6.22
1624 8.43 5.88
1626 8.05 5.66
1628 7.45 5.87
1630 6.89 5.9
1632 6.5 6.16
1634 6.37 5.88
1636 6.37 5.85
1638 6.41 5.86
1640 6.4 5.91
1642 6.37 5.81
1644 6.77 5.82
1646 6.63 6.02
1648 7.02 6.23
1650 7.31 6.13
1652 7.2 6.08
1654 7.21 6.06
1656 7.14 5.78
1658 6.71 5.61
1660 6.35 5.64
1662 6.1 5.75
1664 5.92 5.71
1666 6.06 5.73
1668 6.3 5.62
1670 6.38 5.5
1672 6.52 5.41
1674 6.86 5.49
1676 7.16 5.56
1678 7.68 5.67
1680 8.19 5.53
1682 8.79 5.45
1684 9.19 5.46
1686 9.57 5.34
1688 9.61 5.11
1690 9.6 5.11
1692 10.15 5.15
1694 10.69 5.32
1696 11.22 5.28
1698 11.77 5.11
1700 12.3 4.95
1702 12.58 5.02
1704 12.89 5.04
1706 13.18 5.06
1708 13.6 5.2
1710 14.12 5.7
1712 14.41 5.63
1714 14.18 5.54
1716 13.9 5.32
1718 13.62 5.24
1720 13.44 5.32
1722 13.28 5.35
1724 13.05 5.31
1726 13.04 5.46
1728 13.21 5.52
1730 13.39 5.48
1732 13.29 5.28
1734 13.33 5.18
1736 13.3 5.32
1738 13.27 5.46
1740 13.39 5.51
1742 13.58 5.33
1744 13.55 5.36
1746 13.61 5.28
1748 13.49 4.98
1750 13.58 4.48
1752 13.74 4.38
1754 13.81 4.48
1756 14.14 4.54
1758 13.89 4.67
1760 13.58 4.92
1762 13.12 5.11
1764 12.66 5.3
1766 12.38 5.27
1768 12.06 5.2
1770 11.85 5.44
1772 11.58 5.6
1774 11.26 5.55
1776 11.3 5.48
1778 11.42 5.53
1780 11.15 5.53
1782 10.75 5.52
1784 10.49 5.42
1786 10.39 5.48
1788 10.28 5.55
1790 10.06 5.73
1792 10.07 5.7
1794 10.14 5.86
1796 10.24 6.11
1798 10.47 6.26
1800 10.89 6.14
1802 11.43 6
1804 11.97 5.7
1806 12.2 5.52
1808 12.29 5.63
1810 12.3 5.82
1812 12.46 5.85
1814 12.69 5.63
1816 12.71 5.59
1818 12.72 5.71
1820 12.89 5.77
1822 13.14 5.78
1824 13.47 6.01
1826 13.52 6.17
1828 13.6 6.08
1830 13.62 6.02
1832 13.69 6.05
1834 13.95 6
1836 13.92 5.85
1838 14.13 5.56
1840 13.91 5.35
1842 13.68 5.27
1844 13.59 5.26
1846 13.61 5.33
1848 13.63 5.49
1850 13.7 5.17
1852 13.77 5.04
1854 13.94 5.18
1856 13.82 5.44
1858 13.62 5.38
1860 13.56 5.4
1862 13.59 5.34
1864 13.47 5.19
1866 13.46 4.93
1868 13.3 5.01
1870 13.27 5.28
1872 12.96 5.21
1874 12.75 5.09
1876 12.72 4.95
1878 12.92 5.01
1880 13.22 5.17
1882 13.37 5.17
1884 13.2 5.34
1886 13.07 5.37
1888 13.06 5.19
1890 12.98 5.13
1892 12.91 5.03
1894 12.59 4.9
1896 12.66 4.74
1898 12.71 4.63
1900 12.8 4.6
1902 12.83 4.62
1904 12.81 4.64
1906 12.51 4.84
1908 12.32 5.04
1910 12.03 4.79
1912 11.89 4.93
1914 11.64 4.88
1916 11.43 5.01
1918 11.1 5.09
1920 11.09 4.96
1922 11.25 4.94
1924 11.48 4.8
1926 11.73 4.73
1928 11.92 4.71
1930 12.02 4.67
1932 12.23 4.85
1934 12.42 5.04
1936 12.41 5.12
1938 12.38 5.02
1940 12.24 4.94
1942 12.25 5.01
1944 12.31 5.01
1946 12.72 4.87
1948 13.05 4.86
1950 13.39 4.77
1952 13.79 4.7
1954 13.96 4.85
1956 14.3 4.81
1958 14.43 4.78
1960 14.38 4.99
1962 14.23 5.07
1964 14.12 5.38
1966 13.94 5.54
1968 13.85 5.46
1970 13.85 5.52
1972 13.61 5.36
1974 13.49 5.19
1976 13.46 5.09
1978 13.46 5.08
1980 13.53 5.03
1982 13.44 4.96
1984 13.28 5
1986 13.17 5.09
1988 13.15 4.91
1990 13.2 4.89
1992 13.05 5.05
1994 13.06 5.44
1996 12.8 5.51
1998 12.69 5.45
2000 12.56 5.19
2002 12.54 5.32
2004 12.59 5
2006 12.69 4.88
2008 12.67 4.86
2010 12.73 5.03
2012 13.02 5.12
2014 13.15 5.18
2016 13.33 5.19
2018 13.44 5.34
2020 13.42 5.43
2022 13.58 5.51
2024 13.8 5.55
2026 13.84 5.4
2028 13.84 5.49
2030 13.18 5.31
2032 12.51 4.85
2034 11.84 4.16
2036 11.27 3.84
2038 10.69 3.68
2040 10.16 3.53
2042 9.56 3.18
2044 8.86 3.04
2046 8.17 2.79


==> figures/data/confdiff_1.dat <==
x mean lo hi
0 -0.0113 -0.0606 0.0381
0.005 -0.0122 -0.0622 0.0374
0.01 -0.0132 -0.0627 0.0362
0.015 -0.0118 -0.061 0.0376
0.02 -0.0109 -0.06 0.0382
0.025 -0.0098 -0.0589 0.0393
0.03 -0.0095 -0.0587 0.0396
0.035 -0.0093 -0.0585 0.0399
0.04 -0.0087 -0.0579 0.0406
0.045 -0.0079 -0.057 0.0411
0.05 -0.0077 -0.0568 0.0414
0.055 -0.007 -0.0558 0.0419
0.06 -0.0069 -0.0557 0.0419
0.065 -0.0066 -0.0554 0.0422
0.07 -0.0084 -0.057 0.0403
0.075 -0.0081 -0.0567 0.0405
0.08 -0.0085 -0.0571 0.0401
0.085 -0.0078 -0.0566 0.0411
0.09 -0.0072 -0.0559 0.0415
0.095 -0.0078 -0.0563 0.0406
0.1 -0.0075 -0.056 0.041
0.105 -0.0059 -0.0547 0.0429
0.11 -0.0052 -0.0541 0.0438
0.115 -0.0044 -0.0538 0.0451
0.12 -0.0046 -0.0541 0.0449
0.125 -0.0045 -0.054 0.0449
0.13 -0.0043 -0.0539 0.0452
0.135 -0.0055 -0.055 0.0439
0.14 -0.0054 -0.0548 0.044
0.145 -0.0053 -0.055 0.0443
0.15 -0.004 -0.0536 0.0456
0.155 -0.0034 -0.053 0.0462
0.16 -0.002 -0.0519 0.0479
0.165 -0.0018 -0.0518 0.0482
0.17 -0.0021 -0.052 0.0478
0.175 -0.0026 -0.0526 0.0474
0.18 -0.002 -0.0519 0.048
0.185 -0.0021 -0.0519 0.0478
0.19 -0.0009 -0.0508 0.049
0.195 -0.0012 -0.0512 0.049
0.2 -0.002 -0.0521 0.0482
0.205 -0.0014 -0.0516 0.0488
0.21 -0.0017 -0.0521 0.0486
0.215 -0.0019 -0.0521 0.0483
0.22 -0.0028 -0.0526 0.047
0.225 -0.003 -0.053 0.0469
0.23 -0.0029 -0.053 0.0472
0.235 -0.0028 -0.0531 0.0476
0.24 -0.0054 -0.0557 0.0449
0.245 -0.0062 -0.0567 0.0442
0.25 -0.0069 -0.0574 0.0435
0.255 -0.0076 -0.0579 0.0428
0.26 -0.0077 -0.0579 0.0426
0.265 -0.0085 -0.0588 0.0419
0.27 -0.0089 -0.0594 0.0417
0.275 -0.009 -0.0596 0.0417
0.28 -0.0094 -0.0598 0.0411
0.285 -0.0088 -0.0593 0.0418
0.29 -0.0103 -0.0608 0.0402
0.295 -0.0112 -0.0619 0.0396
0.3 -0.0112 -0.0623 0.04
0.305 -0.0113 -0.0627 0.0402
0.31 -0.012 -0.0636 0.0396
0.315 -0.0122 -0.0639 0.0395
0.32 -0.0125 -0.0641 0.039
0.325 -0.0138 -0.0652 0.0375
0.33 -0.0133 -0.0646 0.038
0.335 -0.0109 -0.0623 0.0406
0.34 -0.0098 -0.0614 0.0418
0.345 -0.0098 -0.0617 0.0421
0.35 -0.0102 -0.0622 0.0419
0.355 -0.0106 -0.0626 0.0413
0.36 -0.0111 -0.0629 0.0406
0.365 -0.0116 -0.0634 0.04
0.37 -0.0107 -0.0622 0.0407
0.375 -0.0108 -0.0624 0.0408
0.38 -0.0108 -0.0624 0.0408
0.385 -0.0097 -0.0616 0.0422
0.39 -0.0079 -0.0602 0.0445
0.395 -0.0085 -0.0608 0.0439
0.4 -0.0092 -0.0615 0.0431
0.405 -0.0103 -0.0626 0.0419
0.41 -0.0115 -0.0636 0.0406
0.415 -0.0114 -0.0636 0.0408
0.42 -0.0123 -0.0644 0.0399
0.425 -0.0114 -0.0638 0.0411
0.43 -0.0108 -0.0635 0.0418
0.435 -0.0105 -0.0634 0.0424
0.44 -0.0093 -0.0628 0.0442
0.445 -0.0085 -0.0623 0.0452
0.45 -0.0087 -0.0626 0.0453
0.455 -0.0087 -0.0629 0.0455
0.46 -0.0081 -0.0625 0.0463
0.465 -0.0072 -0.0616 0.0473
0.47 -0.0068 -0.0616 0.0479
0.475 -0.0066 -0.0615 0.0482
0.48 -0.0062 -0.0611 0.0488
0.485 -0.0066 -0.0613 0.0482
0.49 -0.005 -0.06 0.05
0.495 -0.0035 -0.0588 0.0519
0.5 -0.0017 -0.0571 0.0538
0.505 -0.0022 -0.0577 0.0533
0.51 -0.0015 -0.0573 0.0542
0.515 -0.0012 -0.0572 0.0548
0.52 -0.0004 -0.0564 0.0556
0.525 -0.0005 -0.0565 0.0555
0.53 0.0003 -0.0558 0.0564
0.535 0.0004 -0.0558 0.0566
0.54 0.0017 -0.0547 0.0581
0.545 0.0024 -0.0539 0.0588
0.55 0.0033 -0.0533 0.0598
0.555 0.003 -0.0535 0.0595
0.56 0.0023 -0.054 0.0587
0.565 0.0016 -0.0549 0.0581
0.57 0.0015 -0.0552 0.0582
0.575 0.002 -0.0549 0.0588
0.58 0.003 -0.054 0.0599
0.585 0.0013 -0.0555 0.0581
0.59 -0.0002 -0.0569 0.0565
0.595 -0.0003 -0.0571 0.0565
0.6 0.0011 -0.0559 0.0581
0.605 -0.0008 -0.0579 0.0561
0.61 -0.0008 -0.0581 0.0565
0.615 0.0001 -0.0573 0.0574
0.62 0.0005 -0.0569 0.0579
0.625 0.0009 -0.0566 0.0584
0.63 0.0011 -0.0566 0.0586
0.635 0.0022 -0.0553 0.0596
0.64 0.0015 -0.0558 0.0589
0.645 0.0011 -0.0564 0.0585
0.65 0.0021 -0.0555 0.0598
0.655 0.0028 -0.0554 0.061
0.66 0.0025 -0.0558 0.0607
0.665 0.0015 -0.057 0.0599
0.67 0.0025 -0.0561 0.0612
0.675 0.0021 -0.0566 0.0609
0.68 0.0039 -0.055 0.0628
0.685 0.0064 -0.0529 0.0657
0.69 0.0062 -0.0529 0.0653
0.695 0.0064 -0.0525 0.0652
0.7 0.0071 -0.0517 0.0659
0.705 0.0076 -0.0513 0.0665
0.71 0.0083 -0.0506 0.0672
0.715 0.0076 -0.0513 0.0665
0.72 0.0084 -0.0507 0.0675
0.725 0.008 -0.0511 0.0672
0.73 0.0071 -0.052 0.0663
0.735 0.0071 -0.0523 0.0664
0.74 0.008 -0.0516 0.0675
0.745 0.0089 -0.0507 0.0685
0.75 0.0103 -0.0496 0.0703
0.755 0.0113 -0.0489 0.0715
0.76 0.0136 -0.0469 0.0741
0.765 0.0143 -0.0465 0.0751
0.77 0.0152 -0.0459 0.0762
0.775 0.0169 -0.0445 0.0783
0.78 0.0166 -0.0451 0.0784
0.785 0.0158 -0.0461 0.0778
0.79 0.0156 -0.0466 0.0778
0.795 0.0146 -0.0477 0.077
0.8 0.014 -0.0486 0.0766
0.805 0.0138 -0.0486 0.0763
0.81 0.0147 -0.0481 0.0774
0.815 0.0156 -0.0477 0.0788
0.82 0.0157 -0.0476 0.079
0.825 0.0161 -0.0474 0.0796
0.83 0.016 -0.0477 0.0798
0.835 0.0171 -0.047 0.0811
0.84 0.0173 -0.0469 0.0816
0.845 0.0174 -0.0469 0.0816
0.85 0.0175 -0.0469 0.0818
0.855 0.0195 -0.0453 0.0845
0.86 0.0209 -0.0442 0.0861
0.865 0.0226 -0.0429 0.088
0.87 0.0226 -0.043 0.0883
0.875 0.0242 -0.0416 0.09
0.88 0.0257 -0.0403 0.0921
0.885 0.0278 -0.0388 0.0943
0.89 0.0291 -0.0378 0.0959
0.895 0.0313 -0.0359 0.0985
0.9 0.0343 -0.0332 0.1018
0.905 0.0373 -0.0303 0.1049
0.91 0.0395 -0.0283 0.1071
0.915 0.0426 -0.0256 0.1107
0.92 0.0463 -0.0226 0.1152
0.925 0.0481 -0.021 0.1172
0.93 0.0501 -0.0193 0.1195
0.935 0.0497 -0.0197 0.1192
0.94 0.0514 -0.0183 0.1214
0.945 0.0528 -0.0174 0.123
0.95 0.0529 -0.0175 0.1233
0.955 0.053 -0.0174 0.1234
0.96 0.0549 -0.0155 0.1254
0.965 0.0579 -0.0126 0.1286
0.97 0.0591 -0.0115 0.1297
0.975 0.0614 -0.0092 0.1323
0.98 0.0636 -0.0073 0.1344
0.985 0.0648 -0.0061 0.1356
0.99 0.0661 -0.0048 0.137
0.995 0.0666 -0.0041 0.1374
1 0.066 -0.0048 0.1368


==> figures/data/confdiff_2.dat <==
x mean lo hi
0 -0.0894 -0.1544 -0.0244
0.005 -0.0922 -0.1577 -0.0268
0.01 -0.093 -0.1587 -0.0275
0.015 -0.0937 -0.1592 -0.0281
0.02 -0.093 -0.1588 -0.0273
0.025 -0.0934 -0.1591 -0.0277
0.03 -0.0916 -0.1575 -0.026
0.035 -0.0874 -0.1531 -0.0215
0.04 -0.0856 -0.1512 -0.0199
0.045 -0.0838 -0.1495 -0.0181
0.05 -0.0827 -0.1482 -0.0172
0.055 -0.0797 -0.1453 -0.0142
0.06 -0.0766 -0.1421 -0.0111
0.065 -0.0737 -0.1393 -0.0082
0.07 -0.0707 -0.1363 -0.0052
0.075 -0.0686 -0.134 -0.0031
0.08 -0.0662 -0.1316 -0.0007
0.085 -0.0654 -0.1309 0.0001
0.09 -0.064 -0.1296 0.0015
0.095 -0.0617 -0.1274 0.004
0.1 -0.0598 -0.1253 0.0057
0.105 -0.0594 -0.1248 0.006
0.11 -0.0572 -0.1227 0.0083
0.115 -0.0558 -0.1211 0.0097
0.12 -0.0537 -0.1191 0.0118
0.125 -0.0512 -0.1167 0.0143
0.13 -0.0493 -0.1151 0.0161
0.135 -0.0478 -0.1135 0.0179
0.14 -0.0478 -0.1134 0.0177
0.145 -0.0477 -0.1131 0.0176
0.15 -0.047 -0.1121 0.0182
0.155 -0.0465 -0.1114 0.0183
0.16 -0.0456 -0.1103 0.0191
0.165 -0.0437 -0.1084 0.0211
0.17 -0.0442 -0.1088 0.0204
0.175 -0.0427 -0.1073 0.0218
0.18 -0.041 -0.1056 0.0237
0.185 -0.0405 -0.1052 0.0241
0.19 -0.0403 -0.105 0.0244
0.195 -0.0408 -0.1054 0.0238
0.2 -0.0389 -0.1034 0.0257
0.205 -0.0373 -0.102 0.0273
0.21 -0.0358 -0.1003 0.0287
0.215 -0.0339 -0.0984 0.0307
0.22 -0.0346 -0.099 0.03
0.225 -0.0341 -0.0985 0.0303
0.23 -0.0346 -0.0988 0.0296
0.235 -0.0346 -0.0987 0.0295
0.24 -0.0356 -0.0996 0.0283
0.245 -0.0375 -0.1013 0.0263
0.25 -0.0379 -0.1014 0.0256
0.255 -0.038 -0.1014 0.0254
0.26 -0.0388 -0.1022 0.0245
0.265 -0.0396 -0.1028 0.0236
0.27 -0.0395 -0.1026 0.0236
0.275 -0.0411 -0.1041 0.0219
0.28 -0.0429 -0.1057 0.0199
0.285 -0.0452 -0.1079 0.0173
0.29 -0.0468 -0.1094 0.0157
0.295 -0.0474 -0.1097 0.015
0.3 -0.047 -0.1096 0.0157
0.305 -0.0484 -0.111 0.0141
0.31 -0.0503 -0.1126 0.0121
0.315 -0.0531 -0.1154 0.0091
0.32 -0.0559 -0.1178 0.006
0.325 -0.0576 -0.1193 0.0041
0.33 -0.0592 -0.1206 0.0022
0.335 -0.0609 -0.1222 0.0004
0.34 -0.0608 -0.122 0.0004
0.345 -0.0613 -0.1225 -0.0002
0.35 -0.0633 -0.1245 -0.0022
0.355 -0.0653 -0.1264 -0.0042
0.36 -0.0671 -0.1281 -0.0062
0.365 -0.0675 -0.1283 -0.0067
0.37 -0.0687 -0.1293 -0.0079
0.375 -0.0713 -0.1318 -0.0107
0.38 -0.0739 -0.1342 -0.0136
0.385 -0.0752 -0.1355 -0.0149
0.39 -0.0766 -0.1367 -0.0164
0.395 -0.0772 -0.1373 -0.0173
0.4 -0.0774 -0.1376 -0.0176
0.405 -0.0781 -0.1381 -0.018
0.41 -0.0785 -0.1388 -0.0182
0.415 -0.0796 -0.1398 -0.0194
0.42 -0.0809 -0.1412 -0.0205
0.425 -0.0808 -0.1412 -0.0204
0.43 -0.08 -0.1404 -0.0197
0.435 -0.0803 -0.1406 -0.02
0.44 -0.0802 -0.1406 -0.0197
0.445 -0.0811 -0.1414 -0.0207
0.45 -0.0814 -0.1419 -0.0209
0.455 -0.0828 -0.1434 -0.0222
0.46 -0.0846 -0.1453 -0.0241
0.465 -0.0866 -0.1472 -0.0261
0.47 -0.0871 -0.1476 -0.0266
0.475 -0.0874 -0.1481 -0.0267
0.48 -0.0863 -0.1472 -0.0254
0.485 -0.0856 -0.1467 -0.0245
0.49 -0.0852 -0.1464 -0.0239
0.495 -0.0844 -0.1458 -0.023
0.5 -0.0846 -0.1461 -0.0231
0.505 -0.0837 -0.1453 -0.0221
0.51 -0.0838 -0.1454 -0.0221
0.515 -0.0834 -0.145 -0.0217
0.52 -0.0832 -0.1449 -0.0215
0.525 -0.0833 -0.145 -0.0217
0.53 -0.081 -0.1427 -0.0192
0.535 -0.0793 -0.1411 -0.0175
0.54 -0.0787 -0.1409 -0.0166
0.545 -0.0779 -0.1402 -0.0156
0.55 -0.0775 -0.1396 -0.0152
0.555 -0.0762 -0.1386 -0.0139
0.56 -0.0751 -0.1375 -0.0126
0.565 -0.0749 -0.1374 -0.0123
0.57 -0.0753 -0.1378 -0.0128
0.575 -0.0745 -0.1371 -0.012
0.58 -0.074 -0.1367 -0.0112
0.585 -0.0729 -0.1356 -0.0102
0.59 -0.0728 -0.1355 -0.01
0.595 -0.0728 -0.1355 -0.0102
0.6 -0.0736 -0.1362 -0.011
0.605 -0.0728 -0.1351 -0.0103
0.61 -0.0727 -0.1351 -0.0105
0.615 -0.0737 -0.1361 -0.0112
0.62 -0.0738 -0.1364 -0.0113
0.625 -0.0733 -0.1359 -0.0107
0.63 -0.0716 -0.1343 -0.0089
0.635 -0.0707 -0.1334 -0.0081
0.64 -0.0716 -0.1343 -0.0089
0.645 -0.0697 -0.1326 -0.0068
0.65 -0.0699 -0.1328 -0.007
0.655 -0.0687 -0.1315 -0.0059
0.66 -0.0682 -0.131 -0.0055
0.665 -0.0698 -0.1326 -0.0071
0.67 -0.0706 -0.1334 -0.0078
0.675 -0.0706 -0.1334 -0.0079
0.68 -0.0739 -0.1365 -0.0111
0.685 -0.0761 -0.1387 -0.0135
0.69 -0.0771 -0.1395 -0.0147
0.695 -0.0754 -0.1377 -0.013
0.7 -0.0749 -0.137 -0.0128
0.705 -0.0754 -0.1373 -0.0135
0.71 -0.075 -0.1368 -0.0132
0.715 -0.0749 -0.1366 -0.0132
0.72 -0.0746 -0.1365 -0.0127
0.725 -0.0753 -0.1372 -0.0134
0.73 -0.077 -0.1387 -0.0153
0.735 -0.0799 -0.1414 -0.0183
0.74 -0.0817 -0.1431 -0.0203
0.745 -0.0817 -0.143 -0.0204
0.75 -0.0803 -0.1414 -0.0191
0.755 -0.0798 -0.1409 -0.0187
0.76 -0.0784 -0.1395 -0.0174
0.765 -0.0773 -0.1383 -0.0163
0.77 -0.0764 -0.1374 -0.0154
0.775 -0.0733 -0.1344 -0.0122
0.78 -0.0723 -0.1334 -0.0112
0.785 -0.0727 -0.1335 -0.0118
0.79 -0.0699 -0.1306 -0.0091
0.795 -0.0683 -0.129 -0.0076
0.8 -0.0672 -0.1281 -0.0063
0.805 -0.0664 -0.1273 -0.0055
0.81 -0.065 -0.1259 -0.004
0.815 -0.0642 -0.1251 -0.0032
0.82 -0.0624 -0.1233 -0.0015
0.825 -0.0609 -0.1218 0
0.83 -0.0617 -0.1226 -0.0006
0.835 -0.0613 -0.1223 -0.0002
0.84 -0.0599 -0.1209 0.0011
0.845 -0.0596 -0.1207 0.0015
0.85 -0.0587 -0.1199 0.0025
0.855 -0.0584 -0.1197 0.003
0.86 -0.0575 -0.1191 0.004
0.865 -0.0557 -0.1174 0.0059
0.87 -0.0544 -0.1162 0.0074
0.875 -0.0531 -0.1149 0.0087
0.88 -0.0524 -0.1142 0.0095
0.885 -0.0529 -0.1148 0.0091
0.89 -0.0507 -0.1126 0.0113
0.895 -0.0506 -0.1126 0.0113
0.9 -0.0504 -0.1124 0.0116
0.905 -0.0491 -0.111 0.0128
0.91 -0.0472 -0.1093 0.0148
0.915 -0.0446 -0.1067 0.0173
0.92 -0.0413 -0.1033 0.0207
0.925 -0.0388 -0.1009 0.0233
0.93 -0.0377 -0.0999 0.0246
0.935 -0.0359 -0.0983 0.0265
0.94 -0.035 -0.0976 0.0276
0.945 -0.0358 -0.0985 0.027
0.95 -0.0357 -0.0985 0.0271
0.955 -0.0327 -0.0956 0.0304
0.96 -0.0305 -0.0937 0.0327
0.965 -0.0289 -0.0924 0.0347
0.97 -0.0271 -0.0908 0.0365
0.975 -0.0243 -0.0882 0.0396
0.98 -0.0203 -0.0844 0.0438
0.985 -0.0188 -0.0831 0.0457
0.99 -0.0159 -0.0805 0.0488
0.995 -0.0137 -0.0785 0.051
1 -0.0128 -0.078 0.0525


==> figures/data/confdiff_3.dat <==
x mean lo hi
0 -0.0315 -0.1554 0.0924
0.005 -0.0154 -0.1398 0.109
0.01 -0.0169 -0.1418 0.1079
0.015 -0.0161 -0.1424 0.1103
0.02 -0.0157 -0.1426 0.1112
0.025 -0.0153 -0.1429 0.1123
0.03 -0.0188 -0.146 0.1084
0.035 -0.0244 -0.1498 0.1009
0.04 -0.0241 -0.1494 0.1013
0.045 -0.0285 -0.153 0.096
0.05 -0.0288 -0.1533 0.0958
0.055 -0.0313 -0.1561 0.0936
0.06 -0.0322 -0.1578 0.0933
0.065 -0.0335 -0.1585 0.0915
0.07 -0.0357 -0.1606 0.0892
0.075 -0.0377 -0.1624 0.087
0.08 -0.0334 -0.1583 0.0916
0.085 -0.04 -0.164 0.0841
0.09 -0.0393 -0.1648 0.0863
0.095 -0.0385 -0.1649 0.0878
0.1 -0.0369 -0.1643 0.0904
0.105 -0.0367 -0.1652 0.0917
0.11 -0.0367 -0.166 0.0926
0.115 -0.0334 -0.1629 0.0962
0.12 -0.0357 -0.166 0.0949
0.125 -0.0372 -0.1668 0.0923
0.13 -0.04 -0.1701 0.0901
0.135 -0.0437 -0.1732 0.0859
0.14 -0.0456 -0.1753 0.0841
0.145 -0.0482 -0.1773 0.0809
0.15 -0.0512 -0.1807 0.078
0.155 -0.055 -0.1832 0.0732
0.16 -0.0583 -0.1866 0.0703
0.165 -0.0589 -0.1881 0.0704
0.17 -0.0638 -0.1921 0.0645
0.175 -0.0649 -0.1933 0.0636
0.18 -0.0644 -0.1932 0.0645
0.185 -0.0626 -0.192 0.0669
0.19 -0.0659 -0.1946 0.0629
0.195 -0.0642 -0.1932 0.0649
0.2 -0.0694 -0.1963 0.0573
0.205 -0.0702 -0.1968 0.0562
0.21 -0.0709 -0.1973 0.0555
0.215 -0.0704 -0.1986 0.0579
0.22 -0.068 -0.1967 0.0606
0.225 -0.0669 -0.1955 0.0617
0.23 -0.0685 -0.1973 0.0602
0.235 -0.0703 -0.1979 0.0573
0.24 -0.0728 -0.2014 0.0559
0.245 -0.0742 -0.202 0.0535
0.25 -0.0765 -0.2042 0.0511
0.255 -0.0751 -0.202 0.0519
0.26 -0.0735 -0.2009 0.0539
0.265 -0.074 -0.201 0.0531
0.27 -0.0784 -0.2045 0.0476
0.275 -0.0799 -0.2055 0.0457
0.28 -0.0773 -0.203 0.0483
0.285 -0.0749 -0.2011 0.0512
0.29 -0.0764 -0.2026 0.0499
0.295 -0.0765 -0.2029 0.0499
0.3 -0.0769 -0.2045 0.0507
0.305 -0.0738 -0.2023 0.0547
0.31 -0.0699 -0.1999 0.0602
0.315 -0.0687 -0.1989 0.0616
0.32 -0.0686 -0.1989 0.0618
0.325 -0.0658 -0.1972 0.0657
0.33 -0.0663 -0.1982 0.0657
0.335 -0.0623 -0.1952 0.0705
0.34 -0.0615 -0.1935 0.0705
0.345 -0.0659 -0.1982 0.0664
0.35 -0.0687 -0.2002 0.0626
0.355 -0.0697 -0.2016 0.0623
0.36 -0.0711 -0.2025 0.0605
0.365 -0.074 -0.2052 0.0572
0.37 -0.0776 -0.208 0.0528
0.375 -0.0789 -0.2089 0.051
0.38 -0.0804 -0.2104 0.0496
0.385 -0.0798 -0.21 0.0504
0.39 -0.077 -0.2083 0.0544
0.395 -0.0751 -0.2066 0.0564
0.4 -0.0742 -0.2063 0.058
0.405 -0.0716 -0.2041 0.0609
0.41 -0.0702 -0.2026 0.0621
0.415 -0.0745 -0.2062 0.0571
0.42 -0.0769 -0.2083 0.0545
0.425 -0.0747 -0.2081 0.0586
0.43 -0.0732 -0.207 0.0605
0.435 -0.0728 -0.2075 0.0618
0.44 -0.0713 -0.207 0.0644
0.445 -0.0716 -0.2078 0.0647
0.45 -0.0735 -0.2085 0.0614
0.455 -0.0704 -0.206 0.0652
0.46 -0.0675 -0.2051 0.0701
0.465 -0.066 -0.2052 0.0732
0.47 -0.0657 -0.2057 0.0743
0.475 -0.0616 -0.2036 0.0803
0.48 -0.0598 -0.2022 0.0825
0.485 -0.0612 -0.2038 0.0813
0.49 -0.0599 -0.2021 0.0823
0.495 -0.0591 -0.2014 0.0832
0.5 -0.0551 -0.1997 0.0899
0.505 -0.0557 -0.2 0.0885
0.51 -0.0567 -0.2022 0.0889
0.515 -0.0568 -0.202 0.0883
0.52 -0.0521 -0.1985 0.0942
0.525 -0.0515 -0.1981 0.0951
0.53 -0.052 -0.2 0.0959
0.535 -0.0503 -0.1997 0.099
0.54 -0.047 -0.1967 0.103
0.545 -0.0408 -0.1937 0.1121
0.55 -0.0391 -0.1917 0.1135
0.555 -0.0337 -0.1886 0.1211
0.56 -0.0368 -0.1902 0.1165
0.565 -0.0391 -0.1925 0.1143
0.57 -0.0378 -0.1917 0.1162
0.575 -0.0367 -0.1908 0.1174
0.58 -0.0363 -0.1913 0.1187
0.585 -0.031 -0.1896 0.1276
0.59 -0.0271 -0.1871 0.1327
0.595 -0.0235 -0.1846 0.1376
0.6 -0.0166 -0.1807 0.1475
0.605 -0.0147 -0.1797 0.1503
0.61 -0.0203 -0.1854 0.1447
0.615 -0.0207 -0.1853 0.1439
0.62 -0.0206 -0.186 0.1448
0.625 -0.0151 -0.1817 0.1515
0.63 -0.0135 -0.1804 0.1534
0.635 -0.0128 -0.1796 0.1543
0.64 -0.0125 -0.1794 0.1544
0.645 -0.0096 -0.1778 0.1585
0.65 -0.0081 -0.1759 0.1597
0.655 -0.0077 -0.1758 0.1603
0.66 -0.0116 -0.1788 0.1555
0.665 -0.0084 -0.1758 0.1589
0.67 -0.0048 -0.1712 0.1618
0.675 -0.0039 -0.1699 0.162
0.68 -0.006 -0.1711 0.1591
0.685 -0.0068 -0.1712 0.1575
0.69 -0.0089 -0.1718 0.1541
0.695 -0.0075 -0.1697 0.1547
0.7 -0.0062 -0.1689 0.1566
0.705 -0.0067 -0.1701 0.1565
0.71 -0.0115 -0.1734 0.1505
0.715 -0.0146 -0.1745 0.1454
0.72 -0.0135 -0.1728 0.1459
0.725 -0.0204 -0.178 0.1374
0.73 -0.0219 -0.1787 0.1345
0.735 -0.0238 -0.1805 0.1328
0.74 -0.0224 -0.1788 0.134
0.745 -0.0232 -0.1793 0.133
0.75 -0.0267 -0.1815 0.1281
0.755 -0.0302 -0.1841 0.1238
0.76 -0.0305 -0.1841 0.1232
0.765 -0.0305 -0.1837 0.1228
0.77 -0.0341 -0.1874 0.1192
0.775 -0.034 -0.1875 0.1195
0.78 -0.0292 -0.1834 0.125
0.785 -0.0253 -0.1802 0.1295
0.79 -0.026 -0.1815 0.1294
0.795 -0.0304 -0.1832 0.1226
0.8 -0.0261 -0.1786 0.1265
0.805 -0.0282 -0.1808 0.1244
0.81 -0.0315 -0.1829 0.1198
0.815 -0.0236 -0.1776 0.1304
0.82 -0.0191 -0.1739 0.1356
0.825 -0.0203 -0.1768 0.1362
0.83 -0.0178 -0.175 0.1393
0.835 -0.0262 -0.1802 0.1276
0.84 -0.0285 -0.1806 0.1235
0.845 -0.0302 -0.1808 0.1204
0.85 -0.0323 -0.1795 0.115
0.855 -0.0271 -0.1737 0.1196
0.86 -0.0211 -0.1679 0.1258
0.865 -0.0136 -0.1626 0.1354
0.87 -0.0057 -0.1569 0.1454
0.875 -0.0073 -0.1583 0.1437
0.88 -0.0081 -0.1599 0.1438
0.885 -0.0039 -0.1563 0.1486
0.89 -0.0046 -0.1575 0.1481
0.895 -0.0059 -0.1583 0.1466
0.9 -0.0045 -0.1584 0.1494
0.905 -0.0038 -0.1581 0.1505
0.91 -0.0067 -0.1616 0.1481
0.915 -0.0077 -0.1643 0.1489
0.92 -0.011 -0.1682 0.1461
0.925 -0.012 -0.1694 0.1455
0.93 -0.0118 -0.1694 0.1458
0.935 -0.0123 -0.1709 0.1463
0.94 -0.0133 -0.1718 0.1452
0.945 -0.0169 -0.1759 0.1422
0.95 -0.0229 -0.1819 0.1361
0.955 -0.0233 -0.1808 0.1343
0.96 -0.0201 -0.179 0.1387
0.965 -0.0185 -0.178 0.141
0.97 -0.0194 -0.1785 0.1392
0.975 -0.0163 -0.177 0.1445
0.98 -0.0161 -0.1772 0.1451
0.985 -0.0124 -0.1748 0.1502
0.99 -0.0146 -0.1776 0.1481
0.995 -0.0162 -0.178 0.1457
1 -0.0036 -0.1674 0.1601


==> figures/data/confdiff_4.dat <==
x mean lo hi
0 -0.0036 -0.0481 0.0409
0.005 -0.002 -0.047 0.0431
0.01 -0.0006 -0.0458 0.0447
0.015 0.0017 -0.0436 0.0471
0.02 0.0023 -0.0431 0.0477
0.025 0.0028 -0.0427 0.0484
0.03 0.0019 -0.0438 0.0476
0.035 0.0027 -0.0432 0.0486
0.04 0.0026 -0.0434 0.0485
0.045 0.0016 -0.0443 0.0478
0.05 0.0001 -0.0462 0.0463
0.055 -0.0014 -0.0476 0.0448
0.06 -0.0019 -0.0482 0.0444
0.065 -0.0023 -0.0488 0.0442
0.07 -0.0031 -0.0498 0.0435
0.075 -0.0052 -0.0518 0.0413
0.08 -0.0059 -0.0526 0.0409
0.085 -0.0074 -0.0543 0.0395
0.09 -0.0076 -0.0548 0.0393
0.095 -0.0083 -0.0554 0.0388
0.1 -0.0085 -0.0557 0.0387
0.105 -0.0094 -0.0566 0.0379
0.11 -0.0093 -0.0566 0.038
0.115 -0.008 -0.0552 0.0392
0.12 -0.0088 -0.056 0.0383
0.125 -0.0099 -0.057 0.0371
0.13 -0.0098 -0.0569 0.0372
0.135 -0.0108 -0.0579 0.0364
0.14 -0.0109 -0.058 0.0362
0.145 -0.0121 -0.0593 0.0351
0.15 -0.0126 -0.0599 0.0348
0.155 -0.0121 -0.0594 0.0353
0.16 -0.0121 -0.0595 0.0353
0.165 -0.0118 -0.0593 0.0357
0.17 -0.0109 -0.0584 0.0365
0.175 -0.0112 -0.0588 0.0364
0.18 -0.0119 -0.0594 0.0356
0.185 -0.0119 -0.0595 0.0357
0.19 -0.0118 -0.0593 0.0357
0.195 -0.0109 -0.0584 0.0366
0.2 -0.0095 -0.0573 0.0383
0.205 -0.0086 -0.0567 0.0394
0.21 -0.0087 -0.0569 0.0395
0.215 -0.0085 -0.0569 0.0398
0.22 -0.0087 -0.0571 0.0397
0.225 -0.0102 -0.0585 0.0381
0.23 -0.0113 -0.0596 0.037
0.235 -0.0121 -0.0605 0.0362
0.24 -0.0124 -0.0607 0.036
0.245 -0.0133 -0.0617 0.0351
0.25 -0.0137 -0.0621 0.0347
0.255 -0.0156 -0.064 0.0327
0.26 -0.0185 -0.067 0.0297
0.265 -0.0203 -0.0686 0.0281
0.27 -0.0216 -0.0698 0.0267
0.275 -0.0222 -0.0703 0.026
0.28 -0.0235 -0.0716 0.0246
0.285 -0.0253 -0.0735 0.0228
0.29 -0.0266 -0.0748 0.0215
0.295 -0.0271 -0.0753 0.0211
0.3 -0.0267 -0.0749 0.0216
0.305 -0.0267 -0.0749 0.0215
0.31 -0.0275 -0.0758 0.0208
0.315 -0.0281 -0.0762 0.0199
0.32 -0.0275 -0.0755 0.0206
0.325 -0.0269 -0.075 0.0212
0.33 -0.0267 -0.0747 0.0212
0.335 -0.0263 -0.0741 0.0215
0.34 -0.0253 -0.0729 0.0224
0.345 -0.0246 -0.0722 0.0231
0.35 -0.0237 -0.0714 0.0239
0.355 -0.0236 -0.0712 0.024
0.36 -0.0225 -0.0701 0.0252
0.365 -0.023 -0.0706 0.0246
0.37 -0.0238 -0.0715 0.0239
0.375 -0.0236 -0.0714 0.0241
0.38 -0.0242 -0.0722 0.0236
0.385 -0.0228 -0.0707 0.0252
0.39 -0.0218 -0.0698 0.0262
0.395 -0.0204 -0.0686 0.0277
0.4 -0.0188 -0.0668 0.0293
0.405 -0.0191 -0.0672 0.0291
0.41 -0.0194 -0.0674 0.0287
0.415 -0.0191 -0.0671 0.0289
0.42 -0.0204 -0.0684 0.0276
0.425 -0.0204 -0.0686 0.0276
0.43 -0.0208 -0.069 0.0273
0.435 -0.022 -0.0702 0.0261
0.44 -0.022 -0.0701 0.0261
0.445 -0.0227 -0.0708 0.0253
0.45 -0.0242 -0.072 0.0236
0.455 -0.0255 -0.073 0.022
0.46 -0.0268 -0.0742 0.0206
0.465 -0.0266 -0.0737 0.0206
0.47 -0.0264 -0.0736 0.0208
0.475 -0.0263 -0.0737 0.021
0.48 -0.0261 -0.0735 0.0213
0.485 -0.027 -0.0743 0.0204
0.49 -0.027 -0.0744 0.0203
0.495 -0.0274 -0.0748 0.0198
0.5 -0.0279 -0.0752 0.0195
0.505 -0.0277 -0.0749 0.0195
0.51 -0.0266 -0.0737 0.0206
0.515 -0.0261 -0.073 0.021
0.52 -0.0258 -0.073 0.0213
0.525 -0.0262 -0.0733 0.0209
0.53 -0.0253 -0.0723 0.0218
0.535 -0.0233 -0.0701 0.0235
0.54 -0.0232 -0.0698 0.0234
0.545 -0.0235 -0.07 0.023
0.55 -0.0233 -0.0696 0.023
0.555 -0.0229 -0.069 0.0232
0.56 -0.0217 -0.0677 0.0244
0.565 -0.0215 -0.0675 0.0245
0.57 -0.0216 -0.0676 0.0244
0.575 -0.0212 -0.0671 0.0247
0.58 -0.0214 -0.0672 0.0245
0.585 -0.0214 -0.0672 0.0244
0.59 -0.0227 -0.0686 0.0231
0.595 -0.0229 -0.0686 0.0229
0.6 -0.022 -0.0676 0.0235
0.605 -0.0215 -0.067 0.0241
0.61 -0.02 -0.0655 0.0256
0.615 -0.0187 -0.0642 0.0268
0.62 -0.0165 -0.0618 0.0288
0.625 -0.016 -0.0612 0.0293
0.63 -0.0136 -0.0586 0.0314
0.635 -0.0134 -0.0583 0.0314
0.64 -0.0141 -0.0589 0.0307
0.645 -0.0137 -0.0583 0.031
0.65 -0.0143 -0.0592 0.0306
0.655 -0.0132 -0.0583 0.0317
0.66 -0.0117 -0.0568 0.0335
0.665 -0.0106 -0.0559 0.0345
0.67 -0.0102 -0.0553 0.035
0.675 -0.0084 -0.0534 0.0367
0.68 -0.0069 -0.0518 0.0381
0.685 -0.005 -0.0498 0.0398
0.69 -0.0034 -0.0483 0.0415
0.695 -0.0016 -0.0467 0.0434
0.7 0.0006 -0.0446 0.0458
0.705 0.0029 -0.0426 0.0484
0.71 0.0049 -0.0406 0.0504
0.715 0.0052 -0.0404 0.0508
0.72 0.0047 -0.0408 0.0502
0.725 0.0052 -0.0403 0.0507
0.73 0.0063 -0.0391 0.0517
0.735 0.008 -0.0375 0.0535
0.74 0.0096 -0.0359 0.0553
0.745 0.0114 -0.0342 0.0569
0.75 0.0121 -0.0335 0.0576
0.755 0.0118 -0.0337 0.0573
0.76 0.0119 -0.0336 0.0573
0.765 0.0128 -0.0328 0.0585
0.77 0.0142 -0.0315 0.06
0.775 0.0159 -0.03 0.0617
0.78 0.0174 -0.0283 0.0632
0.785 0.0177 -0.0282 0.0633
0.79 0.0184 -0.0274 0.0642
0.795 0.02 -0.0259 0.0659
0.8 0.0206 -0.0253 0.0665
0.805 0.0219 -0.0241 0.0679
0.81 0.0225 -0.0236 0.0685
0.815 0.0239 -0.0223 0.0699
0.82 0.0248 -0.0214 0.0709
0.825 0.0246 -0.0217 0.0708
0.83 0.0251 -0.0213 0.0715
0.835 0.0251 -0.0214 0.0716
0.84 0.0262 -0.0204 0.0728
0.845 0.0276 -0.0192 0.0744
0.85 0.0278 -0.019 0.0746
0.855 0.028 -0.0189 0.0748
0.86 0.027 -0.0198 0.0739
0.865 0.0268 -0.02 0.0737
0.87 0.0272 -0.0197 0.0743
0.875 0.0289 -0.0182 0.0761
0.88 0.0288 -0.0184 0.0761
0.885 0.0299 -0.0175 0.0773
0.89 0.0307 -0.0168 0.0782
0.895 0.0306 -0.0169 0.0781
0.9 0.0311 -0.0164 0.0784
0.905 0.0303 -0.017 0.0774
0.91 0.0296 -0.0176 0.0768
0.915 0.0289 -0.0182 0.0761
0.92 0.029 -0.0183 0.0764
0.925 0.0278 -0.0198 0.0755
0.93 0.0273 -0.0207 0.0753
0.935 0.0274 -0.021 0.0758
0.94 0.0269 -0.0217 0.0756
0.945 0.027 -0.0217 0.0756
0.95 0.0272 -0.0214 0.0758
0.955 0.0268 -0.0217 0.0754
0.96 0.0276 -0.0207 0.0761
0.965 0.0291 -0.0194 0.0776
0.97 0.0292 -0.0194 0.0778
0.975 0.0307 -0.0177 0.0792
0.98 0.0315 -0.0171 0.0801
0.985 0.0327 -0.016 0.0814
0.99 0.0324 -0.0163 0.0812
0.995 0.032 -0.0171 0.081
1 0.0317 -0.0174 0.0808


==> figures/data/hist_all_mean.dat <==
x correct incorrect
5.7892 0.0004 0.0049
5.9507 0.0013 0.0162
6.1121 0.0013 0.0218
6.2736 0.0017 0.0388
6.435 0.0042 0.0501
6.5964 0.0072 0.0607
6.7579 0.008 0.0655
6.9193 0.0114 0.0898
7.0808 0.0088 0.1059
7.2423 0.0194 0.1456
7.4037 0.0273 0.2038
7.5652 0.0362 0.2143
7.7266 0.0488 0.2402
7.888 0.056 0.2847
8.0495 0.0677 0.2855
8.211 0.0703 0.3008
8.3724 0.1035 0.2798
8.5339 0.1157 0.2685
8.6953 0.1106 0.2903
8.8567 0.1216 0.2555
9.0182 0.1241 0.2167
9.1797 0.143 0.2426
9.3411 0.1413 0.2248
9.5025 0.1359 0.1957
9.664 0.1716 0.1803
9.8255 0.1687 0.1892
9.9869 0.1758 0.1658
10.1484 0.1813 0.1439
10.3098 0.2116 0.1569
10.4713 0.2419 0.1642
10.6327 0.249 0.1577
10.7942 0.3008 0.1504
10.9556 0.2802 0.1407
11.1171 0.305 0.1165
11.2785 0.2844 0.1189
11.4399 0.2705 0.1027
11.6014 0.2385 0.0857
11.7629 0.2453 0.0663
11.9243 0.2255 0.0372
12.0858 0.2293 0.0315
12.2472 0.2108 0.0348
12.4087 0.1426 0.021
12.5701 0.1468 0.0138
12.7316 0.1367 0.0049
12.893 0.1106 0.0057
13.0545 0.0867 0.0024
13.2159 0.0761 0.0008
13.3773 0.0543 0
13.5388 0.0362 0
13.7003 0.021 0
13.8617 0.0114 0
14.0232 0.0084 0
14.1846 0.0046 0
14.3461 0.0025 0
14.5075 0.0025 0


==> figures/data/hist_hard_cons.dat <==
x correct incorrect
-33.8077 0 0.0003
-33.2229 0 0.0003
-32.6381 0 0.0006
-32.0532 0 0.0016
-31.4684 0 0.0003
-30.8836 0 0.0019
-30.2988 0 0.0028
-29.714 0 0.0028
-29.1291 0 0.0038
-28.5443 0 0.0069
-27.9595 0 0.0038
-27.3747 0 0.0022
-26.7899 0 0.0022
-26.205 0 0.0035
-25.6202 0 0.0006
-25.0354 0 0.0025
-24.4506 0 0.0025
-23.8658 0 0.0013
-23.2809 0.0052 0.0044
-22.6961 0.0103 0.0038
-22.1113 0 0.006
-21.5265 0 0.0057
-20.9417 0.0103 0.0098
-20.3568 0 0.0085
-19.772 0.0052 0.0107
-19.1872 0.0155 0.0155
-18.6024 0.0258 0.0101
-18.0176 0.0258 0.0177
-17.4327 0.0103 0.0275
-16.8479 0.031 0.0281
-16.2631 0.0052 0.0322
-15.6783 0.031 0.0401
-15.0935 0.0568 0.0442
-14.5086 0.0362 0.0521
-13.9238 0.0465 0.0748
-13.339 0.0413 0.082
-12.7542 0.0517 0.0966
-12.1694 0.0723 0.1054
-11.5845 0.0982 0.1313
-10.9997 0.0723 0.1319
-10.4149 0.0982 0.1287
-9.8301 0.0982 0.1291
-9.2453 0.1136 0.1227
-8.6604 0.1498 0.0912
-8.0756 0.1705 0.076
-7.4908 0.0982 0.0622
-6.906 0.1085 0.0445
-6.3212 0.124 0.0347
-5.7363 0.0672 0.0196
-5.1515 0.0207 0.012
-4.5667 0.0103 0.005
-3.9819 0 0.0028
-3.3971 0 0.0022
-2.8122 0 0.0009
-2.2274 0 0.0009


==> figures/data/hist_hard_mean.dat <==
x correct incorrect
5.7892 0 0.0054
5.9269 0.0219 0.0188
6.0647 0.0439 0.0281
6.2024 0.0658 0.0362
6.3402 0.0877 0.063
6.4779 0.1535 0.0723
6.6157 0.1097 0.079
6.7534 0.1974 0.0804
6.8912 0.1535 0.0951
7.029 0.1316 0.0951
7.1667 0.1097 0.1353
7.3045 0.0658 0.1862
7.4422 0.1755 0.2411
7.58 0.2413 0.2318
7.7177 0.2193 0.2961
7.8555 0.2632 0.2961
7.9932 0.1974 0.3242
8.131 0.2193 0.3563
8.2687 0.2413 0.3121
8.4064 0.3729 0.2974
8.5442 0.3948 0.2693
8.682 0.5044 0.2947
8.8197 0.2632 0.2358
8.9575 0.3071 0.1916
9.0952 0.3509 0.1956
9.233 0.3071 0.1742
9.3707 0.1535 0.1608
9.5084 0.2413 0.1393
9.6462 0.1316 0.1259
9.784 0.1316 0.1433
9.9217 0.1316 0.1407
10.0595 0.1316 0.1286
10.1972 0.0877 0.1353
10.3349 0.0658 0.1393
10.4727 0.0439 0.1701
10.6105 0.0658 0.1474
10.7482 0.2851 0.1514
10.886 0.0439 0.1554
11.0237 0.1535 0.1353
11.1615 0.1316 0.1232
11.2992 0.0877 0.1259
11.4369 0.1097 0.1058
11.5747 0.0219 0.1125
11.7125 0.0219 0.0643
11.8502 0 0.0563
11.988 0 0.0335
12.1257 0 0.0429
12.2635 0.0219 0.0402
12.4012 0 0.0281
12.5389 0 0.0134
12.6767 0 0.0107
12.8145 0 0.008
12.9522 0 0.008
13.09 0 0.0027
13.2277 0 0.0027


==> figures/data/scaling_1.dat <==
n pass1 mean last20 cons
1 55.33 55.33 55.33 55.33
2 55.23 54.77 55.18 56.47
4 55.12 53.85 54.37 57.35
8 55.04 52.91 53.54 57.7
16 55.12 52.39 52.84 58.08
32 55.17 52.15 52.39 57.74
64 55.13 52.19 51.91 58.04
128 55.13 50.88 52.05 58.48


==> figures/data/scaling_2.dat <==
n pass1 mean last20 cons
1 80.22 80.22 80.22 80.22
2 80.15 80.78 80.34 80.26
4 80.3 81.1 80.15 80.46
8 80.2 81.01 79.86 80.53
16 80.2 80.87 79.35 80.58
32 80.18 79.97 78.87 80.69
64 80.22 78.87 78.53 80.84
128 80.21 77.71 77.71 81.14


==> figures/data/scaling_3.dat <==
n pass1 mean last20 cons
1 76.48 76.48 76.48 76.48
2 76.94 76.37 77 76.88
4 76.78 74.92 76.05 77.12
8 76.6 71.52 74.32 78.52
16 76.61 70.62 74.12 79.52
32 76.64 67.72 72.88 79.82
64 76.59 66.88 70.7 77.55
128 76.6 66.67 70 76.67


==> figures/data/scaling_4.dat <==
n pass1 mean last20 cons
1 71.62 71.62 71.62 71.62
2 71.73 71.87 71.91 71.97
4 71.51 71.54 71.7 71.99
8 71.7 71.42 72.09 72.45
16 71.63 71.29 71.78 72.24
32 71.67 71.18 71.93 72.4
64 71.66 71.41 71.65 72.86
128 71.65 71.72 72.22 74.24

